Exponential Convergence of $hp$-Time-Stepping in Space-Time Discretizations of Parabolic PDEs

For linear parabolic initial-boundary value problems with self-adjoint, time-homogeneous elliptic spatial operator in divergence form with Lipschitz-continuous coefficients, and for incompatible, time-analytic forcing term in polygonal/polyhedral domains $D$, we prove time-analyticity of solutions. Temporal analyticity is quantified in terms of weighted, analytic function classes, for data with finite, low spatial regularity and without boundary compatibility. Leveraging this result, we prove exponential convergence of a conforming, semi-discrete $hp$-time-stepping approach. We combine this semi-discretization in time with first-order, so-called "$h$-version" Lagrangian Finite Elements with corner-refinements in space into a tensor-product, conforming discretization of a space-time formulation. We prove that, under appropriate corner- and corner-edge mesh-refinement of $D$, error vs. number of degrees of freedom in space-time behaves essentially (up to logarithmic terms), to what standard FEM provide for one elliptic boundary value problem solve in $D$. We focus on two-dimensional spatial domains and comment on the one- and the three-dimensional case.

==> Numerics/1du1/1dhFEMH12.txt <==
        12   0.0732990053348004
        56   0.0342340648559143
       240   0.0135450936484591
       992   0.0053961889987388
      4032   0.0022671562928834
     16256   0.0009530742571730
     65280   0.0004004023534051
    261632   0.0001682364862430
   1047552   0.0000706972144369
   4192256   0.0000297124816121


==> Numerics/1du1/1dhpFEMH12.txt <==
        27   0.0478028281360245
        63   0.0439642016958193
       255   0.0096093876087413
       837   0.0022294725096707
      2457   0.0006221317848910
      6731   0.0001893582986675
     17595   0.0000599501268869
     44457   0.0000192262285437
    109461   0.0000061885469359
    264063   0.0000019938002274
    626535   0.0000006425663895

